A C-13(alpha,n)O-16 calibration source for KamLAND

We report on the construction and performance of a calibration source for KamLAND using the reaction C-13(alpha,n)O-16 with Po-210 as the alpha progenitor. The source provides a direct measurement of this background reaction in our detector, high energy calibration points for the detector energy scale, and data on quenching of the neutron visible energy in KamLAND scintillator. We also discuss the possibility of using the reaction C-13(alpha,n)O-16 as a source of tagged slow neutrons.

==> jerrys_comments.txt <==
From busenitz@bama.ua.edu Fri Nov 16 11:15:37 2007
Date: Fri, 16 Nov 2007 10:25:49 -0600 (CST)
From: Jerry Busenitz <busenitz@bama.ua.edu>
To: David W. McKee <dmckee@bama.ua.edu>
Subject: Re: comments not attached

Sorry!  Here they are
By liquid scintillator properties, I think we mean exclusively
quenching, do we not?  If so, we should just say that plainly.
In the abstract, for example, "data pertinent to liquid scintillator
properties" ---> "data on quenching of the neutron visible energy in
KamLAND scintillator".

One drawback of an Am-C13 source is the copious 59 keV gamma
rate.  A sentence or clause should be added noting that shielding
would need to be incorporated into the encapsulation to attenuate
these gammas.

The bottoms of some of the columns are cut off in my copy.  For
example, I can't see Equation 2 at all.

I think the sentence on Pb-210 betas should be modified.  First of
all, we get a beta per Pb-210 decay, not per neutron.  Second, with
2 mm of stainless steel or a reasonable amount of shielding, leakage
will be negligible compared to the lowest visible energy (a few
hundred keV) we are practically interested in.

page 2, 2nd column: none the less --> nonetheless

page 3, 2nd column: I don't know if we need to be more precise in
the description of the trigger, i.e. NSUM --> NSumMax.  Also,
detecting at least one photoelectron might be better written as
having a signal above discriminator threshold corresponding to about 0.25
photoelectrons.  Look at what the other KamLAND publications say.
I like the way it is described now as it perfectly fine and concise,
but I don't want to run the risk of looking like we don't know
how our own experiment works.

page 4, 1st column: The 3% uncertainty quoted by the manufacturer
is a 3 sigma uncertainty as I understand it while the other
uncertainties quoted are 1 sigma.  If it were up to just me,
I'd drop the mention of the activity uncertainty and modify
"accounting for possible loss of activity in the glassware" -->
"taking into account that some loss of activity by adherence to
the glassware during fabrication could be expected"

page 4, 1st column, near the bottom: "...source capsule, and
assuming..." --> I don't think the comma is necessary

I have no reason to doubt your calculation of the expected rate,
but I assume that Brian calculated the same thing and that it
agrees with your answer within uncertainties.

page 4, 2nd column: "extant background'' -> "extant background
in KamLAND"

page 4, 2nd column: "produces neutrons above 1 MeV...."
-> "produces neutrons with average energy well above 1 MeV"
(The 2 and 4.5 MeV numbers are averages for broad spectra)

One drawback of an Am-C13 source is the copious 59 keV gamma
rate.  A sentence or clause should be added noting that shielding
would need to be incorporated into the encapsulation to attenuate
these gammas.

Double Chooz is normally written as two words.

Figure 1 caption:  should harmonize the use of chamber and
capsule.  My taste is to use the word capsule only.

Figure 2 caption: Should add a sentence describing what the continuum
is.

Figure 4 caption: Could drop the sentence on energy scale since
it is already described in Figure 2 caption (which is a very
well written caption).  Also, I don't think March 2007 needs to
be mentioned (ditto for March 2006 on Figure 2).

Figure 2/4:  I was reminded of the discontinuity or peak
around 4 MeV when staring at them.  Any ideas on what that is
due to?  We'll probably get asked....







On Fri, 16 Nov 2007, David W. McKee wrote:

> Jerry,
>    The comments seem to be missing. Could you attach them again?
>
> On Fri, 16 Nov 2007, Jerry Busenitz wrote:
> >   Appended on my comments on the latest draft.  I made many more than
> > I expected but I think they are essentially all minor.
> >   I checked with Andreas on KamLAND policy.  The unwritten policy is
> > that the authors should send a draft to the executive committee
> > for approval, mainly on the authorship.  I will do that today but will
> > wait until you have had a chance to incorporate my comments as you see
> > fit.  I will say that we plan to submit the manuscript to NIM on next
> > Wednesday unless there are objections.
> >   I don't think we need to meet but am more than willing to if you'd
> > like to.
> > -Jerry
> >
>
> -- David McKee
> -- dmckee@bama.ua.edu
> -- (205) 348-8834 (office)
> -- (205) 348-5051 (fax)
>


==> response_to_reviewer_comments_1.txt <==
We have received four comments from a single reviewer concerning
our initial submission. This document describes the changes we
have made to accommodate these comments.

Comment #1
=====
Line 44: This sentence is clumsy, and it's not clear what the
'10^-5' refers to. I suggest re-wording. Also, it is unclear what
Monte Carlo is being referred to here; can you cite or elaborate?
In fact, this entire paragraph is misleading; I suggest you talk
about the total activity and the capture fraction separitely to
avoid confusion.
=====
We have re-worked the paragraph for increased clarity. The words
"Monte Carlo" were not entirely appropriate here and have been
removed. Describing the calculation of the branching fraction has
been put off until later in the paper (see below).

Comment #2: 
=====
Line 88: "A null result was obtained...". This would be far more
interesting if you could give a meaningful statement as to what
this implies; i.e. what is the detection level for possible
source contamination?  What is the upper limit on, say, Bq that
could be leached into the KamLAND detector?
=====
An explicit upper limit of measured 210Po leakage has been added.

Comment #3:
=====
Line 107: Poor sentence structure here... it sounds as though you
are referring to the 'energetic daughters' of the neutron, which
of course is not what you intended to say. I suggest breaking
this into two sentences.
=====
One sentence re-written as two.

Comment #4: 
=====
Line 155-156: "... gives the activity as 3.02 MBq". Add 'of
120Po' for clarity. More importantly, you do not give the total
counts-per-second of detected activity from the source (at some
age), which is something other experiments will want to know. (My
back-of-the-envelope calculation gives about 30 cps.. is that
right?)
===== 
Section heading changed to "Contained 210Po Activity", and the
words "of 210Po" has been specified in the activity units.

Rather than giving the measured neutron activity here as
suggested, we felt it was more natural in the next section
(Delayed Coincidence Rate).


Finally:
=====
Comments 1 and 4 taken together suggested that the addition of a
subsection on alpha capture fraction would increase the clarity of
the paper. The existing section 6.2 was expanded and divided to
introduce a new section entitled "Alpha Capture Fraction" as
section 6.3. 

